Topology optimization for 3D thin-walled structures with adaptive meshing

This paper presents a density-based topology optimization method for designing 3D thin-walled structures with adaptive meshing. Uniform wall thickness is achieved by simultaneously constraining the minimum and maximum feature sizes using Helmholtz partial differential equations (PDE). The PDE-based constraints do not require information about neighbor cells and therefore can readily be integrated with an adaptive meshing scheme. This effectively enables the 3D topology optimization of thin-walled structures with a desktop PC, by significantly reducing computation in large void regions that appear during optimization. The uniform feature size constraint, when applied to 3D structures, can produce thin-walled geometries with branches and holes, which have previously been difficult to obtain via topology optimization. The resulting thin-walled structures can provide valuable insights for designing thin-walled lightweight structures made of stamping, investment casting and composite manufacturing.

==> figures/bc_2dtandem.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bc_2dtandem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{737.00787402bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55769231)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bc_2dtandem.pdf}}%
    \put(0.33151497,0.45847098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$38$}}}%
    \put(0.44636762,0.49931541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$60$}}}%
    \put(0.89653133,0.25769759){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{$16$}}}}%
    \put(0.09145492,0.22645809){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$17$}}}}%
    \put(0.16662821,0.25618284){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$7\times R2$}}}}%
    \put(0.78161214,0.19364025){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$R7$}}}}%
    \put(0.94094045,0.29614598){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{$23$}}}}%
    \put(0.22521211,0.10772975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$18$}}}%
    \put(0.45663933,0.10739687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$20$}}}%
    \put(0.37440388,0.06747155){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$44$}}}%
    \put(0.19630592,0.41490109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$13$}}}%
    \put(0.39109858,0.41456821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$20$}}}%
    \put(0.03319252,0.11982977){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11130181\unitlength}\raggedright $y$\end{minipage}}}%
    \put(0.10082584,0.04225006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.30423012,0.37667911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{w}^{(1)}$}}}%
    \put(0.53612512,0.37678833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{w}^{(2)}$}}}%
    \put(0.78198659,0.45045929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{t}^{(h)}$}}}%
    \put(0.36383153,0.17694104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{t}^{(p)}$}}}%
    \put(0.60033223,0.1766081){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{t}^{(p)}$}}}%
  \end{picture}%
\endgroup%

